Nash and Wardrop equilibria in aggregative games with coupling constraints

We consider the framework of aggregative games, in which the cost function of each agent depends on his own strategy and on the average population strategy. As first contribution, we investigate the relations between the concepts of Nash and Wardrop equilibrium. By exploiting a characterization of the two equilibria as solutions of variational inequalities, we bound their distance with a decreasing function of the population size. As second contribution, we propose two decentralized algorithms that converge to such equilibria and are capable of coping with constraints coupling the strategies of different agents. Finally, we study the applications of charging of electric vehicles and of route choice on a road network.

==> figures/traffic/norm_diff_Nash_Wardrop.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=6.028in,
height=4.754in,
at={(1.011in,0.642in)},
scale only axis,
xmin=0,
xmax=1200,
xtick={ 100,  200,  300,  400,  500,  600,  700,  800,  900, 1000, 1100, 1200},
ymin=0.02,
ymax=0.16,
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, line width=2.0pt]
  table[row sep=crcr]{%
50	0.107597186907606\\
100	0.0850078973215346\\
150	0.0732622497727821\\
200	0.0660039393423034\\
250	0.0597843249632177\\
300	0.0543514624193683\\
350	0.0517201549776713\\
400	0.047375072456806\\
450	0.0457663821274737\\
500	0.0441920556441806\\
550	0.0421236118876949\\
600	0.0361\\
650	0.0348\\
700	0.034\\
750	0.0333\\
800	0.0318333333333333\\
850	0.0312666666666667\\
900	0.0301\\
950	0.0289\\
1000	0.0285666666666667\\
1050	0.0288666666666667\\
1100	0.0276333333333333\\
1150	0.0262333333333333\\
1200	0.0257\\
};
\addlegendentry{$\text{\$|$\bar x}_\text{N}\text{ - \bar x}_\text{W}\text{ \$|$}$}

\addplot [color=black, dashed, line width=2.0pt]
  table[row sep=crcr]{%
50	0.14142135623731\\
100	0.1\\
150	0.0816496580927726\\
200	0.0707106781186548\\
250	0.0632455532033676\\
300	0.0577350269189626\\
350	0.0534522483824849\\
400	0.05\\
450	0.0471404520791032\\
500	0.0447213595499958\\
550	0.0426401432711221\\
600	0.0408248290463863\\
650	0.0392232270276368\\
700	0.0377964473009227\\
750	0.0365148371670111\\
800	0.0353553390593274\\
850	0.0342997170285018\\
900	0.0333333333333333\\
950	0.0324442842261525\\
1000	0.0316227766016838\\
1050	0.0308606699924184\\
1100	0.0301511344577764\\
1150	0.0294883912309794\\
1200	0.0288675134594813\\
};
\addlegendentry{$\text{1/\sqrt}{\text{M}}$}

\end{axis}
\end{tikzpicture}%
